A Unified System for Data Analytics and In Situ Query Processing

In today's world data is being generated at a high rate due to which it has become inevitable to analyze and quickly get results from this data. Most of the relational databases primarily support SQL querying with a limited support for complex data analysis. Due to this reason, data scientists have no other option, but to use a different system for complex data analysis. Due to this, data science frameworks are in huge demand. But to use such a framework, all the data needs to be loaded into it. This requires significant data movement across multiple systems, which can be expensive. We believe that it has become the need of the hour to come up with a single system which can perform both data analysis tasks and SQL querying. This will save the data scientists from the expensive data transfer operation across systems. In our work, we present DaskDB, a system built over the Python's Dask framework, which is a scalable data science system having support for both data analytics and in situ SQL query processing over heterogeneous data sources. DaskDB supports invoking any Python APIs as User-Defined Functions (UDF) over SQL queries. So, it can be easily integrated with most existing Python data science applications, without modifying the existing code. Since joining two relations is a very vital but expensive operation, so a novel distributed learned index is also introduced to improve the join performance. Our experimental evaluation demonstrates that DaskDB significantly outperforms existing systems.

==> TODO.txt <==
0. Related work on zonemap

1. The code listing in Figures 3, 4 and 6 are produced from screenshots. The quality of the figures are not very good. Ideally, they should NOT be images and rather generated from text with code coloring. How to do that can be found here:
https://www.overleaf.com/learn/latex/code_listing
and
https://stackoverflow.com/questions/3175105/inserting-code-in-this-latex-document-with-indentation


2. For the DaskDB Systems Architecture, the current architecture diagram mainly focuses on SQL query processing. Perhaps we can come up with a better architecture diagram, that also shows the Dask native components.


3. The Figures that we have for experimental evaluation (in Google drive) are in jpg, but for better quality for the paper, they must be in pdf format. 

---------------------------------------------------------
4. Improving PySpark performance and fix cluster mode issue

5. Evaluate a few other Sanzu tasks (Linear Regression, K-Means

6. Other TPC-H queries

7. Join using Distributed Index  

=====================================================

8. Setup the other systems for Benchmark Journal paper

Pick a shiny machine with a lot of disk space
df -h .

- PySpark (ok)
- Hive/Hivemall (ok)
- Dask (ok)
- PostgreSQL/Madlib 
- Julia
- Octave
- Spark (Java)



======================================================

Cut out text

\begin{comment}
\begin{algorithm}
  \KwIn{Relations \textbf{A} and \textbf{B} where joining columns are $col_A$ and $col_B$. The relations \textbf{A} and \textbf{B} are sorted on $col_A$ and $col_B$ respectively.}
  \KwOut{Joined relation \textbf{M} = \textbf{A} \bowtie\textsubscript{$\theta$} \textbf{B} \newline}
  \DontPrintSemicolon
  \SetKwFunction{Fjoin}{join}
  \SetKwFunction{FGFD}{getFilteredData}
      
  //This procedure filters out those tuples from relation $R$ whose $joinCol$ values $\in [beginKey, endKey]$ and removes the rest tuples. Instead of pplying the filter naively on all the partitions, \textit{Learned Index Function} is used to identify those partitions whose $joinCol$ values $\in [beginKey, endKey]$, and the filtering is applied only on them\\
  \SetKwProg{Fn}{Procedure}{:}{}
  \Fn{\FGFD{$R$, $beginKey$, $endKey$, $joinCol$}}{
        index $\leftarrow$ getModifiedSparseIndex(R) // get the modified sparse index for this relation\;
        entryID1 $\leftarrow$ $H_R$(beginKey)\;
        $start_1,end_1$ $\leftarrow$ getPartitionList(entryID1) // get PartitionList. If the partitionList contains \{$\alpha$\}, then $start_1$ = $end_1$ = $\alpha$, else if it contains \{$\alpha$,$\beta$\}, then $start_1$ = $\alpha$, $end_1$ = $\beta$\;
        entryID2 $\leftarrow$ $H_R$(endKey)\;
        $start_2,end_2$ $\leftarrow$ getPartitionList(entryID2)\;
        new $\leftarrow$ \textbf{empty} \;
        \For{$i \in [start_1,end_2]$}{ 
            x $\leftarrow$ R.getPartition(i)\;
            new $\leftarrow$ new.append(x)\;
        }
        new $\leftarrow$ new.filter(beginKey,endKey, joinCol) //keep only those tuples whose joinCol values $\in [beginKey, endKey]$ and remove the rest\;
        \KwRet new\;
  }
  \;
  
 \SetKwProg{Fn}{Procedure}{:}{}
 \Fn{\Fjoin{$A$, $B$, $col_A$, $col_B$}}{
        $c_A$ $\leftarrow$ getColumn(\textbf{A}, $col_A$) //get $col_A$ from \textbf{A}\;
        $c_B$ $\leftarrow$ getColumn(\textbf{B}, $col_B$) //get $col_B$ from \textbf{B}\;
        temp $\leftarrow$ Dask.merge($c_A$, $c_B$)\;
        newA $\leftarrow$ \textbf{empty}\;
        newB $\leftarrow$ \textbf{empty}\;
        \For{each partition P in temp}{
            first$\_$tuple $\leftarrow$ P.head(1) //get the first tuple\;
            beginKey\textsubscript{A} $\leftarrow$ first$\_$tuple[$c_A$] //get the key value of \textbf{A} from first tuple of P\;
            beginKey\textsubscript{B} $\leftarrow$ first$\_$tuple[$c_B$] //get the key value of \textbf{B} from first tuple of P\;
            last$\_$tuple $\leftarrow$ P.tail(1) //get the last tuple\;
            endKey\textsubscript{A} $\leftarrow$ last$\_$tuple[$c_A$] //get the key value of \textbf{A} from last tuple of P\;
            endKey\textsubscript{B} $\leftarrow$ last$\_$tuple[$c_B$] //get the key value of \textbf{B} from last tuple of P\;            
            a $\leftarrow$ getFilteredData(\textbf{A}, beginKey\textsubscript{A}, endKey\textsubscript{A}, $col_A$)\;
            b $\leftarrow$ getFilteredData(\textbf{B}, beginKey\textsubscript{B}, endKey\textsubscript{B}, $col_B$)\;
            newA $\leftarrow$ newA.append(a)\;
            newB $\leftarrow$ newB.append(b)\;
        }
        M $\leftarrow$ Dask.merge(newA, newB)\;
        \KwRet M\;
 }
 \;

  \caption{Join algorithm where the joining columns have non-unique keys in both the relations}
  \label{algo:join_algorithm_non_unique_keys}
\end{algorithm}
\end{comment}

